Radio spectral properties of star-forming galaxies in the MIGHTEE-COSMOS field and their impact on the far-infrared-radio correlation

We study the radio spectral properties of 2,094 star-forming galaxies (SFGs) by combining our early science data from the MeerKAT International GHz Tiered Extragalactic Exploration (MIGHTEE) survey with VLA, GMRT radio data, and rich ancillary data in the COSMOS field. These SFGs are selected at VLA 3GHz, and their flux densities from MeerKAT 1.3GHz and GMRT 325MHz imaging data are extracted using the "super-deblending" technique. The median radio spectral index is $\alpha_{\rm 1.3GHz}^{\rm 3GHz}=-0.80\pm0.01$ without significant variation across the rest-frame frequencies ~1.3-10GHz, indicating radio spectra dominated by synchrotron radiation. On average, the radio spectrum at observer-frame 1.3-3GHz slightly steepens with increasing stellar mass with a linear fitted slope of $\beta=-0.08\pm0.01$, which could be explained by age-related synchrotron losses. Due to the sensitivity of GMRT 325MHz data, we apply a further flux density cut at 3GHz ($S_{\rm 3GHz}\ge50\,\mu$Jy) and obtain a sample of 166 SFGs with measured flux densities at 325MHz, 1.3GHz, and 3GHz. On average, the radio spectrum of SFGs flattens at low frequency with the median spectral indices of $\alpha^{\rm 1.3GHz}_{\rm 325MHz}=-0.59^{+0.02}_{-0.03}$ and $\alpha^{\rm 3.0GHz}_{\rm 1.3GHz}=-0.74^{+0.01}_{-0.02}$. At low frequency, our stacking analyses show that the radio spectrum also slightly steepens with increasing stellar mass. By comparing the far-infrared-radio correlations of SFGs based on different radio spectral indices, we find that adopting $\alpha_{\rm 1.3GHz}^{\rm 3GHz}$ for $k$-corrections will significantly underestimate the infrared-to-radio luminosity ratio ($q_{\rm IR}$) for >17% of the SFGs with measured flux density at the three radio frequencies in our sample, because their radio spectra are significantly flatter at low frequency (0.33-1.3GHz).

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
